Dynamics of magnetic self-propelled particles in a harmonic trap

Artificial active particles, exemplified by Hexbugs (HB), serve as valuable tools for investigating the intricate dynamics of active matter systems. Leveraging their stochastic motion, Hexbugs provides an excellent experimental model. In this study, we utilize Hexbugs equipped with disk-like armor and embedded magnetic dipoles, transforming them into Magnetic Self-Propelled Particles (MSPP). We explore the emergence of collective and stationary states numerically and experimentally by confining these MSPPs within a parabolic domain acting as a harmonic potential. Our findings unveil a diverse range of metastable configurations intricately linked to the complex dynamics inherent in the system. We discern that particle number, activity, and the balance between magnetic and harmonic potential strengths predominantly influence the metastability of these structures. By employing these parameters as control factors, we compare and contrast the behavior of MSPPs with disk-like magnetic Active Brownian Particles (ABPs) in the overdamped limit of vanishing inertia. Our numerical predictions reproduce most of the experimental observations, highlighting the crucial role of magnetic dipole interactions in developing novel configurations for active particles within parabolic domains. These configurations include chains, clusters, and vortex formations characterized by a specific pattern in the particle spatial distribution. Notably, we observe that the influence of inertia is not fundamental in generating metastable configurations in these confined systems. Instead, the particle's shape, activity, and orientation are dominant factors. This comparative analysis provides insights into the distinctive features and dynamics of MSPP within confined environments, shedding light on the role of short-range polar interactions.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate-softmatter.tex (the template with example text)

 - rsc-articletemplate-softmatter.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate-softmatter.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


